The cosmological distribution of compact object mergers from dynamical interactions with SMBH binaries

We combine sophisticated high precision scattering experiments, together with results from the Millenium-II simulation, to compute the cosmic merger rate of bound compact object (CO) binaries dynamically interacting with supermassive black hole binaries (SMBHBs). We consider binaries composed of white dwarfs (WDs), neutron stars (NSs) and black holes (BHs). The overall merger rates for WD-WD, NS-NS, BH-BH, BH-NS binaries and EBBH (eccentric binaries of black holes) from redshift $\sim 5$ are found to be $4.32\times 10^3\,{\rm yr}^{-1}$($5.93\times10^2\,{\rm yr}^{-1}$ for Type Ia SNe), $82.7\,{\rm yr}^{-1}$, $96.3\,{\rm yr}^{-1}$, $13.1\,{\rm yr}^{-1}$ and $148\,{\rm yr}^{-1}$ , respectively, for a nominal CO binary fraction in the Galactic centre of 0.1. We calculate the distance ($R$) distribution of the merger sites with respect to the host galaxies of the binaries. The distribution shows a wide range of distances up to $\sim$Mpc; this tail is produced by escaped hyper-velocity CO binaries. Due to the differences in the matter density of the surrounding environment, merger events with different $R$ are expected to display significantly different signatures in their EM counterparts. In particular, merger events (and especially NS-NS) producing a relativistic jet but occurring in the intergalactic medium will have very weak afterglow radiation relative to their prompt emission. These events, which we call 'off-center', can only be produced from a close encounter between CO binaries and SMBHBs; hence the detection of such merger events would indicate the existence of nearby SMBHBs, and in particular with high mass ratio, produced in the aftermath of a major galaxy merger.

==> Bound state SMBHB/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
